Measurement of the $\Upsilon$ polarizations in $pp$ collisions at $\sqrt{s}$=7 and 8TeV

The polarization of the $\Upsilon(1S)$, $\Upsilon(2S)$ and $\Upsilon(3S) $mesons, produced in $pp$ collisions at centre-of-mass energies $\sqrt{s}$=7 and 8TeV, is measured using data samples collected by the LHCb experiment, corresponding to integrated luminosities of 1 and 2fb$^{-1}$, respectively. The measurements are performed in three polarization frames, using $\Upsilon\to\mu^+\mu^-$ decays in the kinematic region of the transverse momentum $p_{T}(\Upsilon)<30GeV/c$, and rapidity $2.2<y(\Upsilon)<4.5$. No large polarization is observed.

==> LHCb_Authorship_29-Jun-2017.csv <==
E,,Roel.Aaij@cern.ch,,,,
E,,bernardo.adeva@usc.es,,,,
E,,Marco.Adinolfi@cern.ch,,,,
E,,ziad.ajaltouni@clermont.in2p3.fr,,,,
E,,simon.akar@cern.ch,,,,
E,,Johannes.Albrecht@cern.ch,,,,
E,,Federico.Alessio@cern.ch,,,,
E,,michael.alexander@glasgow.ac.uk,,,,
E,,alejandro.alfonso.albero@cern.ch,,,,
E,,fatkasuvayu+cern@gmail.com,,,,
E,,alk@pnpi.spb.ru,,,,
E,,paula.alvarez@cern.ch,,,,
E,,antonio.augusto.alves.junior@cern.ch,,,,
E,,sandra@if.ufrj.br,,,,
E,,Silvia.Amerio@cern.ch,,,,
E,,yasmine.sara.amhis@cern.ch,,,,
E,,liupan.an@cern.ch,,,,
E,,Lucio.Anderlini@cern.ch,,,,
E,,guido.andreassi@cern.ch,,,,
E,,mandreot@fe.infn.it,,,,
E,,jea@terpmail.umd.edu,,,,
E,,Robert.Appleby@cern.ch,,,,
E,,flavio.archilli@cern.ch,,,,
E,,p.dargent@cern.ch,,,,
E,,arnau@cppm.in2p3.fr,,,,
E,,alexander.artamonov@ihep.ru,,,,
E,,Marina.Artuso@cern.ch,,,,
E,,aslanides@cppm.in2p3.fr,,,,
E,,Giulio.Auriemma@cern.ch,,,,
E,,baalouch@clermont.in2p3.fr,,,,
E,,igor@babuschkin.de,,,,
E,,bachmann@physi.uni-heidelberg.de,,,,
E,,j.j.back@warwick.ac.uk,,,,
E,,alexey.badalov@gmail.com,,,,
E,,clarissa.baesso@fis.puc-rio.br,,,,
E,,sophie.katherine.baker@cern.ch,,,,
E,,Vladislav.Balagura@cern.ch,,,,
E,,baldini@fe.infn.it,,,,
E,,a.baranov@cern.ch,,,,
E,,Roger.Barlow@cern.ch,,,,
E,,Colin.Barschel@cern.ch,,,,
E,,sergey.barsuk@cern.ch,,,,
E,,william.barter@cern.ch,,,,
E,,fedor.baryshnikov@cern.ch,,,,
E,,varvara.batozskaya@cern.ch,,,,
E,,vincenzo.battista@cern.ch,,,,
E,,aurelio.bay@epfl.ch,,,,
E,,leo.beaucourt@lapp.in2p3.fr,,,,
E,,j.beddow.1@research.gla.ac.uk,,,,
E,,Franco.Bedeschi@cern.ch,,,,
E,,ignacio.de.bediaga.e.hickman@cern.ch,,,,
E,,arbeiter@syr.edu,,,,
E,,l.bel@cern.ch,,,,
E,,Nikita.Beliy@cern.ch,,,,
E,,violaine.bellee@epfl.ch,,,,
E,,nicoletta.belloli@cern.ch,,,,
E,,Konstantin.Beloous@cern.ch,,,,
E,,Ivan.Belyaev@cern.ch,,,,
E,,benhaim@in2p3.fr,,,,
E,,giovanni.bencivenni@lnf.infn.it,,,,
E,,sean.benson@cern.ch,,,,
E,,Sarah.Beranek@cern.ch,,,,
E,,Alexander.Berezhnoy@cern.ch,,,,
E,,bernet@physik.uzh.ch,,,,
E,,daniel.berninghoff@cern.ch,,,,
E,,emilie.bertholet@cern.ch,,,,
E,,alessandro.bertolin@pd.infn.it,,,,
E,,christopher.betancourt@cern.ch,,,,
E,,federico.betti@cern.ch,,,,
E,,Marc-Olivier.Bettler@cern.ch,,,,
E,,Martin.van.Beuzekom@cern.ch,,,,
E,,iaroslava.bezshyiko@cern.ch,,,,
E,,Simone.Bifani@cern.ch,,,,
E,,pierre.billoir@cern.ch,,,,
E,,a.birnkraut@cern.ch,,,,
E,,Andrea.Bizzeti@cern.ch,,,,
E,,mikkel.bjoern@cern.ch,,,,
E,,thomas.blake@cern.ch,,,,
E,,fred.blanc@epfl.ch,,,,
E,,johan.blouw@mpi-hd.mpg.de,,,,
E,,sblusk@syr.edu,,,,
E,,valerio.bocci@cern.ch,,,,
E,,tboettch@mit.edu,,,,
E,,bondaralex55@gmail.com,,,,
E,,nikolai.bondar@cern.ch,,,,
E,,Walter.Bonivento@cern.ch,,,,
E,,Igor.GB@ya.ru,,,,
E,,borghalex@gmail.com,,,,
E,,Silvia.Borghi@cern.ch,,,,
E,,maxim.borisyak@cern.ch,,,,
E,,martino.borsato@cern.ch,,,,
E,,Francesco.Bossu@cern.ch,,,,
E,,boubdir@physik.rwth-aachen.de,,,,
E,,themistocles.bowcock@cern.ch,,,,
E,,espen.eie.bowen@cern.ch,,,,
E,,bozzi@fe.infn.it,,,,
E,,braun@physi.uni-heidelberg.de,,,,
E,,thbritto@syr.edu,,,,
E,,jolanta.brodzicka@cern.ch,,,,
E,,davide.brundu@cern.ch,,,,
E,,emma.buchanan@cern.ch,,,,
E,,christopher.burr@cern.ch,,,,
E,,albert.frithjof.bursche@cern.ch,,,,
E,,Jan.Buytaert@cern.ch,,,,
E,,wiktor.byczynski@cern.ch,,,,
E,,sandro.cadeddu@ca.infn.it,,,,
E,,hcai@whu.edu.cn,,,,
E,,roberto.calabrese@cern.ch,,,,
E,,ryan.calladine@cern.ch,,,,
E,,marta.calvi@mib.infn.it,,,,
E,,miriam.calvo@cern.ch,,,,
E,,alessandro.camboni@cern.ch,,,,
E,,pierluigi.campana@lnf.infn.it,,,,
E,,daniel.hugo.campora.perez@cern.ch,,,,
E,,lorenzo.capriotti@cern.ch,,,,
E,,angelo.carbone@cern.ch,,,,
E,,Giovanni.Carboni@cern.ch,,,,
E,,Roberta.Cardinale@cern.ch,,,,
E,,Alessandro.Cardini@cern.ch,,,,
E,,paolo.carniti@cern.ch,,,,
E,,Laurence.Carson@cern.ch,,,,
E,,kazuyoshi.akiba@cern.ch,,,,
E,,gianluigi.casse@cern.ch,,,,
E,,loricass88@gmail.com,,,,
E,,lcastillogarcia@hotmail.com,,,,
E,,Marco.Cattaneo@cern.ch,,,,
E,,giovanni.cavallero@cern.ch,,,,
E,,riccardo.cenci@cern.ch,,,,
E,,chamont@in2p3.fr,,,,
E,,matthew.george.chapman@cern.ch,,,,
E,,matthew.john.charles@cern.ch,,,,
E,,Philippe.Charpentier@cern.ch,,,,
E,,georgios.chatzikonstantinidis@cern.ch,,,,
E,,Maximilien.Chefdeville@cern.ch,,,,
E,,shanzhen.chen@cern.ch,,,,
E,,cheung.s.faye@gmail.com,,,,
E,,stefan-gabriel.chitic@cern.ch,,,,
E,,veronika.chobanova@cern.ch,,,,
E,,marcin.chrzaszcz@cern.ch,,,,
E,,alexsei.chubykin@cern.ch,,,,
E,,paolo.ciambrone@lnf.infn.it,,,,
E,,xabier.cid.vidal@cern.ch,,,,
E,,gregory.max.ciezarek@cern.ch,,,,
E,,peter.clarke@ed.ac.uk,,,,
E,,Marco.Clemencic@cern.ch,,,,
E,,harry.victor.cliff@cern.ch,,,,
E,,Joel.Closier@cern.ch,,,,
E,,cogan@cppm.in2p3.fr,,,,
E,,cogneras@clermont.in2p3.fr,,,,
E,,violetta.cogoni@cern.ch,,,,
E,,lucian.cojocariu@cern.ch,,,,
E,,Paula.Collins@cern.ch,,,,
E,,Tommaso.Colombo@cern.ch,,,,
E,,albert.comerma.montells@cern.ch,,,,
E,,Andrea.Contu@cern.ch,,,,
E,,andrew.kingdom.cook@gmail.com,,,,
E,,george.rufus.coombs@cern.ch,,,,
E,,samuel.coquereau@cern.ch,,,,
E,,Gloria.Corti@cern.ch,,,,
E,,Marco.Corvo@cern.ch,,,,
E,,c.costa.sobral@cern.ch,,,,
E,,Ben.Couturier@cern.ch,,,,
E,,g.cowan@ed.ac.uk,,,,
E,,daniel.charles.craik@cern.ch,,,,
E,,andrew.christopher.crocombe@cern.ch,,,,
E,,melissa.maria.cruz.torres@cern.ch,,,,
E,,robert.andrew.currie@cern.ch,,,,
E,,Carmelo.D,,,,
E,,franciole@gmail.com,,,,
E,,elena.dall,,,,
E,,j.dalseno@bristol.ac.uk,,,,
E,,adam.davis@cern.ch,,,,
E,,oscar.augusto@cern.ch,,,,
E,,decapua.stefano@gmail.com,,,,
E,,michel.de.cian@cern.ch,,,,
E,,jussara.miranda@cern.ch,,,,
E,,leandro.de.paula@cern.ch,,,,
E,,Marilisa.de.Serio@cern.ch,,,,
E,,patrizia.de.simone@cern.ch,,,,
E,,cameron.dean@cern.ch,,,,
E,,daniel.decamp@cern.ch,,,,
E,,luigi.delbuono@lpnhe.in2p3.fr,,,,
E,,hdembins@mpi-hd.mpg.de,,,,
E,,moritz.demmer@cern.ch,,,,
E,,adam.dendek@cern.ch,,,,
E,,Denis.Derkach@cern.ch,,,,
E,,olivier.deschamps@clermont.in2p3.fr,,,,
E,,Francesco.Dettori@cern.ch,,,,
E,,biplab.dey@cern.ch,,,,
E,,angelo.di.canto@cern.ch,,,,
E,,Pasquale.Di.Nezza@cern.ch,,,,
E,,Hans.Dijkstra@cern.ch,,,,
E,,francesca.dordei@cern.ch,,,,
E,,mirco.dorigo@cern.ch,,,,
E,,alvaro.dosil.suarez@cern.ch,,,,
E,,lauren.marie.douglas@cern.ch,,,,
E,,dovbnya@kipt.kharkov.ua,,,,
E,,karlis.dreimanis@cern.ch,,,,
E,,laurent.dufour@cern.ch,,,,
E,,giulio.dujany@cern.ch,,,,
E,,paolo.durante@cern.ch,,,,
E,,Rustem.Djeliadine@cern.ch,,,,
E,,Michal.Dziewiecki@cern.ch,,,,
E,,agnieszka.dziurda@cern.ch,,,,
E,,alexey.dzyuba@cern.ch,,,,
E,,Sajan.Easo@cern.ch,,,,
E,,mebert@uvic.ca,,,,
E,,u.egede@imperial.ac.uk,,,,
E,,Victor.Egorychev@cern.ch,,,,
E,,Simon.Eidelman@cern.ch,,,,
E,,s.eisenhardt@ed.ac.uk,,,,
E,,ulrich.paul.eitschberger@cern.ch,,,,
E,,robert.ekelhof@tu-dortmund.de,,,,
E,,Lars.Eklund@cern.ch,,,,
E,,scott.ely@cern.ch,,,,
E,,sevda.esen@cern.ch,,,,
E,,hannah.mary.evans@cern.ch,,,,
E,,timothy.david.evans@cern.ch,,,,
E,,antonio.falabella@cnaf.infn.it,,,,
E,,nathanael.a.s.farley@cern.ch,,,,
E,,Stephen.Farry@cern.ch,,,,
E,,davide.fazzini@cern.ch,,,,
E,,luca.federici@cern.ch,,,,
E,,D.Ferguson-2@sms.ed.ac.uk,,,,
E,,gfernandez@fqa.ub.edu,,,,
E,,placido.fernandez@cern.ch,,,,
E,,antonio.fernandez.prieto@cern.ch,,,,
E,,fabio.ferrari@cern.ch,,,,
E,,frodrigu@cbpf.br,,,,
E,,Massimiliano.Ferro-Luzzi@cern.ch,,,,
E,,Serguei.Filippov@cern.ch,,,,
E,,rosanna.fini@ba.infn.it,,,,
E,,Massimiliano.Fiorini@cern.ch,,,,
E,,miroslaw.firlej@cern.ch,,,,
E,,conor.fitzpatrick@cern.ch,,,,
E,,tomasz.fiutowski@cern.ch,,,,
E,,frederic.fleuret@cern.ch,,,,
E,,klaus.foehl@cern.ch,,,,
E,,Marianna.Fontana@cern.ch,,,,
E,,flavio.fontanelli@ge.infn.it,,,,
E,,d.forshaw@cern.ch,,,,
E,,Roger.Forty@cern.ch,,,,
E,,vinicius.franco.lima@cern.ch,,,,
E,,Markus.Frank@cern.ch,,,,
E,,christoph.frei@cern.ch,,,,
E,,j.fu@cern.ch,,,,
E,,Wolfgang.Funk@cern.ch,,,,
E,,emiliano.furfaro@roma2.infn.it,,,,
E,,christian.faerber@cern.ch,,,,
E,,emmy.gabriel@cern.ch,,,,
E,,Abraham.Gallas@cern.ch,,,,
E,,Domenico.Galli@cern.ch,,,,
E,,Stefano.Gallorini@cern.ch,,,,
E,,silvia.gambetta@cern.ch,,,,
E,,miriam.gandelman@cern.ch,,,,
E,,paolo.gandini@cern.ch,,,,
E,,gaoyn@mail.tsinghua.edu.cn,,,,
E,,luis.miguel.garcia.martin@cern.ch,,,,
E,,julian.garcia.pardinas@cern.ch,,,,
E,,jordi.garra.tico@cern.ch,,,,
E,,garrido@ecm.ub.edu,,,,
E,,philip.garsed@cern.ch,,,,
E,,David.Gascon@cern.ch,,,,
E,,Clara.Gaspar@cern.ch,,,,
E,,laura.gavardi@cern.ch,,,,
E,,giulio.gazzoni@cern.ch,,,,
E,,david.gerick@cern.ch,,,,
E,,evelina.gersabeck@cern.ch,,,,
E,,Marco.Gersabeck@cern.ch,,,,
E,,tim.gershon@cern.ch,,,,
E,,philippe.ghez@lapp.in2p3.fr,,,,
E,,sebastiana.giani@cern.ch,,,,
E,,gibson@hep.phy.cam.ac.uk,,,,
E,,olivier.girard@cern.ch,,,,
E,,lavinia-elena.giubega@cern.ch,,,,
E,,k.gizdov@cern.ch,,,,
E,,Vladimir.Gligorov@cern.ch,,,,
E,,dmitry.yu.golubkov@cern.ch,,,,
E,,Andrey.Goloutvin@cern.ch,,,,
E,,alvaro.gomes.dos.santos.neto@cern.ch,,,,
E,,Igor.Gorelov@cern.ch,,,,
E,,claudio.gotti@mib.infn.it,,,,
E,,ekaterina.govorkova@cern.ch,,,,
E,,grabowski@physi.uni-heidelberg.de,,,,
E,,graciani@fqa.ub.edu,,,,
E,,luis.granado@cern.ch,,,,
E,,Eugeni.Grauges@cern.ch,,,,
E,,elena.graverini@cern.ch,,,,
E,,Giacomo.Graziani@cern.ch,,,,
E,,Alex.Grecu@cern.ch,,,,
E,,Roman.Greim@cern.ch,,,,
E,,peter.griffith@cern.ch,,,,
E,,lucia.grillo@cern.ch,,,,
E,,lukas.gruber@cern.ch,,,,
E,,barak.gruberg@cern.ch,,,,
E,,oliver.gruenberg@cern.ch,,,,
E,,evgeny.gushchin@cern.ch,,,,
E,,Iouri.Gouz@cern.ch,,,,
E,,Thierry.Gys@cern.ch,,,,
E,,carla.gobel@cern.ch,,,,
E,,tom.hadavizadeh@cern.ch,,,,
E,,christos.hadjivasiliou@cern.ch,,,,
E,,guido.haefeli@epfl.ch,,,,
E,,christophe.denis.haen@cern.ch,,,,
E,,haines@hep.phy.cam.ac.uk,,,,
E,,brian.hamilton@cern.ch,,,,
E,,xiaoxue.han@cern.ch,,,,
E,,thomas.hancock@cern.ch,,,,
E,,menzemer@physi.uni-heidelberg.de,,,,
E,,neville.harnew@physics.ox.ac.uk,,,,
E,,sam.harnew@bristol.ac.uk,,,,
E,,christoph.hasse@cern.ch,,,,
E,,Mark.Hatch@cern.ch,,,,
E,,jibo.he@cern.ch,,,,
E,,malte.hecker@cern.ch,,,,
E,,kevin.heinicke@cern.ch,,,,
E,,Arno.Heister@cern.ch,,,,
E,,revkarol@gmail.com,,,,
E,,henrard@clermont.in2p3.fr,,,,
E,,louis.henry@cern.ch,,,,
E,,Eric.van.Herwijnen@cern.ch,,,,
E,,miriam.hess@cern.ch,,,,
E,,Adlene.Hicheur@cern.ch,,,,
E,,Donal.Hill@cern.ch,,,,
E,,chrishombach@gmail.com,,,,
E,,plamen.hristov.hopchev@cern.ch,,,,
E,,zachary.charles.huard@cern.ch,,,,
E,,wouterh@nikhef.nl,,,,
E,,thibaud.humair@cern.ch,,,,
E,,mikhail.hushchyn@cern.ch,,,,
E,,David.Hutchcroft@cern.ch,,,,
E,,philipp.ibis@cern.ch,,,,
E,,Marek.Idzik@cern.ch,,,,
E,,philip.james.ilten@cern.ch,,,,
E,,Richard.Jacobsson@cern.ch,,,,
E,,pawel.jalocha@cern.ch,,,,
E,,eddy@nikhef.nl,,,,
E,,hassan.jawahery@cern.ch,,,,
E,,feng.jiang@cern.ch,,,,
E,,Malcolm.John@cern.ch,,,,
E,,daniel.johnson@cern.ch,,,,
E,,jonesc@hep.phy.cam.ac.uk,,,,
E,,Christian.Joram@cern.ch,,,,
E,,Beat.Jost@cern.ch,,,,
E,,nathan.jurik@cern.ch,,,,
E,,kandybei@kipt.kharkov.ua,,,,
E,,Matthias.Karacson@cern.ch,,,,
E,,james.mwangi.kariuki@cern.ch,,,,
E,,sarah.karodia@cern.ch,,,,
E,,nikita.kazeev@cern.ch,,,,
E,,matthieu.kecke@cern.ch,,,,
E,,mkelsey@syr.edu,,,,
E,,matthew.william.kenzie@cern.ch,,,,
E,,tjeerd@nikhef.nl,,,,
E,,egor.khairullin@cern.ch,,,,
E,,basem.khanji@cern.ch,,,,
E,,chitsanu.khurewathanakul@cern.ch,,,,
E,,kirn@physik.rwth-aachen.de,,,,
E,,suzanne.klaver@cern.ch,,,,
E,,Konrad.Klimaszewski@ncbj.gov.pl,,,,
E,,Tatsiana.Klimkovich@cern.ch,,,,
E,,kolievsergiy@gmail.com,,,,
E,,Michael.Kolpin@cern.ch,,,,
E,,ilya.komarov@ts.infn.it,,,,
E,,renata.kopecna@cern.ch,,,,
E,,patrick.koppenburg@cern.ch,,,,
E,,sofia.kotriakhova@cern.ch,,,,
E,,mohamad.kozeiha@cern.ch,,,,
E,,kravchuk@inr.ru,,,,
E,,Michal.Kreps@cern.ch,,,,
E,,pavel.krokovny@cern.ch,,,,
E,,florian.kruse@tu-dortmund.de,,,,
E,,wojciech.krzemien@cern.ch,,,,
E,,wojciech.kucewicz@cern.ch,,,,
E,,Marcin.Kucharczyk@cern.ch,,,,
E,,vasily.kudryavtsev@cern.ch,,,,
E,,axel.kuonen@epfl.ch,,,,
E,,kurek@fuw.edu.pl,,,,
E,,Tengiz.Kvaratskheliya@cern.ch,,,,
E,,Daniel.Lacarrere@cern.ch,,,,
E,,george.lafferty@manchester.ac.uk,,,,
E,,adriano.lai@ca.infn.it,,,,
E,,gaia.lanfranchi@lnf.infn.it,,,,
E,,christoph.langenbruch@cern.ch,,,,
E,,t.latham@warwick.ac.uk,,,,
E,,Cristina.Lazzeroni@cern.ch,,,,
E,,legac@cppm.in2p3.fr,,,,
E,,Alexander.Leflat@cern.ch,,,,
E,,lefranco@lal.in2p3.fr,,,,
E,,Regis.Lefevre@cern.ch,,,,
E,,florian.lemaitre@cern.ch,,,,
E,,edgar.lemos.cid@cern.ch,,,,
E,,oleroy@cppm.in2p3.fr,,,,
E,,Tadeusz.Lesiak@cern.ch,,,,
E,,b.leverington@cern.ch,,,,
E,,pei-rong.li@cern.ch,,,,
E,,yiming.li@cern.ch,,,,
E,,zli59@syr.edu,,,,
E,,tatiana.likhomanenko@cern.ch,,,,
E,,Rolf.Lindner@cern.ch,,,,
E,,federica.lionetto@cern.ch,,,,
E,,vitalii.lisovskyi@cern.ch,,,,
E,,xuesong.liu@cern.ch,,,,
E,,d.loh@warwick.ac.uk,,,,
E,,angelo.loi@cern.ch,,,,
E,,i.longstaff.1@research.gla.ac.uk,,,,
E,,helder@if.ufrj.br,,,,
E,,donatella.lucchesi@cern.ch,,,,
E,,Roel.Aaij@cern.ch,,,,
E,,miriam.lucio.martinez@cern.ch,,,,
E,,laofeiluo1988@gmail.com,,,,
E,,anna.lupato@cern.ch,,,,
E,,eleonora.luppi@cern.ch,,,,
E,,oliver.lupton@cern.ch,,,,
E,,Alberto.Lusiani@cern.ch,,,,
E,,xiao-rui.lyu@cern.ch,,,,
E,,Frederic.Machefert@cern.ch,,,,
E,,florin.maciuc@cern.ch,,,,
E,,vladimir.macko@cern.ch,,,,
E,,patrick.mackowiak@cern.ch,,,,
E,,samuel.maddrell-mander@cern.ch,,,,
E,,Oleg.Maev@cern.ch,,,,
E,,kevin.maguire@cern.ch,,,,
E,,Dmitrii.Maisuzenko@cern.ch,,,,
E,,maciej.w.majewski@gmail.com,,,,
E,,sneha.malde@physics.ox.ac.uk,,,,
E,,alexander.malinin@cern.ch,,,,
E,,timofei.maltsev@cern.ch,,,,
E,,giulia.manca@cern.ch,,,,
E,,giampi@cppm.in2p3.fr,,,,
E,,daniele.marangotto@cern.ch,,,,
E,,jan.mickelle.maratas@cern.ch,,,,
E,,Jean-Francois.Marchand@cern.ch,,,,
E,,umberto.marconi@cern.ch,,,,
E,,carla.marin.benito@cern.ch,,,,
E,,matthieu.marinangeli@cern.ch,,,,
E,,pietro.marino@cern.ch,,,,
E,,marks@physi.uni-heidelberg.de,,,,
E,,giuseppe.martellotti@roma1.infn.it,,,,
E,,morgan.martin@cern.ch,,,,
E,,maurizio.martinelli@cern.ch,,,,
E,,Diego.Martinez.Santos@cern.ch,,,,
E,,fernando.martinez.vidal@cern.ch,,,,
E,,danielletostes@if.ufrj.br,,,,
E,,laure.marie.massacrier@cern.ch,,,,
E,,andre.massafferri.rodrigues@cern.ch,,,,
E,,Rosen.Matev@cern.ch,,,,
E,,abhijit.mathad@cern.ch,,,,
E,,zoltan.mathe@cern.ch,,,,
E,,Clara.Matteuzzi@cern.ch,,,,
E,,a.mauri@cern.ch,,,,
E,,emilie.amandine.maurice@cern.ch,,,,
E,,brice.maurin@cern.ch,,,,
E,,Alexander.Mazurov@cern.ch,,,,
E,,m.mccann@imperial.ac.uk,,,,
E,,Andrew.Mcnab@cern.ch,,,,
E,,Ronan.Mcnulty@cern.ch,,,,
E,,james.vincent.mead@cern.ch,,,,
E,,meadowbt@gmail.com,,,,
E,,meaux@cppm.in2p3.fr,,,,
E,,f.meier@cern.ch,,,,
E,,nis.meinert@cern.ch,,,,
E,,dmytro.melnychuk@cern.ch,,,,
E,,marcel.merk@nikhef.nl,,,,
E,,andrea.merli@cern.ch,,,,
E,,emanuele.michielin@cern.ch,,,,
E,,diego.milanes@lpnhe.in2p3.fr,,,,
E,,E.J.Millard@warwick.ac.uk,,,,
E,,Marie-Noelle.Minard@cern.ch,,,,
E,,luca.minzoni@cern.ch,,,,
E,,dominik.mitzel@cern.ch,,,,
E,,andrea.mogini@cern.ch,,,,
E,,josue.molina@fis.puc-rio.br,,,,
E,,titus.mombacher@cern.ch,,,,
E,,ignacio.alberto.monroy.canon@cern.ch,,,,
E,,monteil@in2p3.fr,,,,
E,,mauro.morandin@pd.infn.it,,,,
E,,michael.joseph.morello@cern.ch,,,,
E,,olga.morgunova@cern.ch,,,,
E,,jakub.moron@cern.ch,,,,
E,,adam.morris@cern.ch,,,,
E,,raym@physics.syr.edu,,,,
E,,muheim@ph.ed.ac.uk,,,,
E,,mick.mulder@cern.ch,,,,
E,,dominik.muller@cern.ch,,,,
E,,janine.muller@cern.ch,,,,
E,,kmueller@physik.uzh.ch,,,,
E,,vanessa.mueller@cern.ch,,,,
E,,paras.naik@bristol.ac.uk,,,,
E,,Tatsuya.Nakada@cern.ch,,,,
E,,raja.nandakumar@cern.ch,,,,
E,,anita.nandi@physics.ox.ac.uk,,,,
E,,Irina.Nasteva@cern.ch,,,,
E,,Matthew.Needham@cern.ch,,,,
E,,nicola.neri@cern.ch,,,,
E,,Sebastian.Neubert@cern.ch,,,,
E,,Niko.Neufeld@cern.ch,,,,
E,,max.neuner@cern.ch,,,,
E,,thi.dung.nguyen@cern.ch,,,,
E,,chungnm@vnu.edu.vn,,,,
E,,simon.nieswand@cern.ch,,,,
E,,ramon.niet@cern.ch,,,,
E,,Nikolai.Nikitine@cern.ch,,,,
E,,nikodem@physi.uni-heidelberg.de,,,,
E,,alla.nogay@cern.ch,,,,
E,,daniel.ohanlon@cern.ch,,,,
E,,Agnieszka.Oblakowska-Mucha@cern.ch,,,,
E,,Vladimir.Obraztsov@cern.ch,,,,
E,,stephen.ogilvy@cern.ch,,,,
E,,rudolf.oldeman@cern.ch,,,,
E,,c.onderwater@cern.ch,,,,
E,,anna.ossowska@cern.ch,,,,
E,,jotalo@gmail.com,,,,
E,,patrick.haworth.owen@gmail.com,,,,
E,,arantza.de.oyanguren.campos@cern.ch,,,,
E,,preema.rennee.pais@cern.ch,,,,
E,,antimo.palano@cern.ch,,,,
E,,Matteo.Palutan@cern.ch,,,,
E,,antonis.papanestis@stfc.ac.uk,,,,
E,,marco.pappagallo@cern.ch,,,,
E,,luciano.libero.pappalardo@cern.ch,,,,
E,,wcparker@umd.edu,,,,
E,,Chris.Parkes@cern.ch,,,,
E,,giovanni.passaleva@cern.ch,,,,
E,,alessandra.pastore@cern.ch,,,,
E,,mitesh.patel@imperial.ac.uk,,,,
E,,Claudia.Patrignani@cern.ch,,,,
E,,alex.pearce@cern.ch,,,,
E,,antonio@nikhef.nl,,,,
E,,Gianni.Penso@cern.ch,,,,
E,,Monica.Pepe.Altarelli@cern.ch,,,,
E,,Stefano.Perazzini@cern.ch,,,,
E,,Pascal.Perret@cern.ch,,,,
E,,luca.pescatore@cern.ch,,,,
E,,Konstantinos.Petridis@cern.ch,,,,
E,,Alessandro.Petrolini@cern.ch,,,,
E,,aleksandr.petrov@cern.ch,,,,
E,,marco.petruzzo@cern.ch,,,,
E,,Eduardo.Picatoste.Olloqui@cern.ch,,,,
E,,Bolek.Pietrzyk@cern.ch,,,,
E,,malgorzata.pikies@cern.ch,,,,
E,,davide.pinci@roma1.infn.it,,,,
E,,flavio.pisani@cern.ch,,,,
E,,alessandro.pistone@ge.infn.it,,,,
E,,alessio.piucci@cern.ch,,,,
E,,vlad-mihai.placinta@cern.ch,,,,
E,,playfer@ph.ed.ac.uk,,,,
E,,maximo.plo.casasus@cern.ch,,,,
E,,Francesco.Polci@cern.ch,,,,
E,,marco.polilener@lnf.infn.it,,,,
E,,anton.poluektov@cern.ch,,,,
E,,ivan.polyakov@cern.ch,,,,
E,,Erica.Polycarpo@cern.ch,,,,
E,,gabriela.johanna.pomery@cern.ch,,,,
E,,Sebastien.Ponce@cern.ch,,,,
E,,popov.alexander@cern.ch,,,,
E,,Dmitry.Popov@cern.ch,,,,
E,,stanislav.poslavskii@cern.ch,,,,
E,,cedric.potterat@cern.ch,,,,
E,,eugenia.phobe.price@cern.ch,,,,
E,,Jessica.Prisciandaro@cern.ch,,,,
E,,claire.prouve@cern.ch,,,,
E,,pugatch@kinr.kiev.ua,,,,
E,,albert.puig@cern.ch,,,,
E,,hannah.louise.pullen@cern.ch,,,,
E,,giovanni.punzi@cern.ch,,,,
E,,wenbin.qian@cern.ch,,,,
E,,renato.quagliani@cern.ch,,,,
E,,boris.quintana@clermont.in2p3.fr,,,,
E,,bartlomiej.rachwal@cern.ch,,,,
E,,jonas.rademacker@bristol.ac.uk,,,,
E,,matteo.rama@cern.ch,,,,
E,,miguel.ramos.pernas@cern.ch,,,,
E,,murilo.rangel@cern.ch,,,,
E,,ranyuk@kipt.kharkov.ua,,,,
E,,fedor.ratnikov@gmail.com,,,,
E,,gerhard.raven@nikhef.nl,,,,
E,,Melody.Ravonel@cern.ch,,,,
E,,meril.reboud@cern.ch,,,,
E,,federico.redi@cern.ch,,,,
E,,stefanie.reichert@cern.ch,,,,
E,,alberto.correa.dos.reis@cern.ch,,,,
E,,clara.remon.alepuz@cern.ch,,,,
E,,renaudin@lal.in2p3.fr,,,,
E,,Stefania.Ricciardi@cern.ch,,,,
E,,sophie.richards@cern.ch,,,,
E,,mariana.rihl@cern.ch,,,,
E,,Kurt.Rinnert@cern.ch,,,,
E,,vicente.rives.molina@gmail.com,,,,
E,,robbe@lal.in2p3.fr,,,,
E,,arobert@in2p3.fr,,,,
E,,ana.barbara@cern.ch,,,,
E,,Eduardo.Rodrigues@cern.ch,,,,
E,,jairo.alexis.rodriguez@cern.ch,,,,
E,,pablo.rp@gmail.com,,,,
E,,alex.rogozhnikov@yandex.ru,,,,
E,,Stefan.Roiser@cern.ch,,,,
E,,alexandra.rollings@cern.ch,,,,
E,,vladimir.romanovskiy@cern.ch,,,,
E,,Antonio.Romero@cern.ch,,,,
E,,john.ronayne@ucdconnect.ie,,,,
E,,marcello.rotondo@cern.ch,,,,
E,,msrudolp@syr.edu,,,,
E,,Thomas.Ruf@cern.ch,,,,
E,,paruizv@ific.uv.es,,,,
E,,joan.ruiz.vidal@cern.ch,,,,
E,,juan.saborido@cern.ch,,,,
E,,mephi.postgrad.kaf35@gmail.com,,,,
E,,nelly.sagidova@cern.ch,,,,
E,,Biagio.Saitta@cern.ch,,,,
E,,valdir.salustino.guimaraes@cern.ch,,,,
E,,carlos.sanchez.mayordomo@cern.ch,,,,
E,,brais.sanmartin.sedes@cern.ch,,,,
E,,Roberta.Santacesaria@cern.ch,,,,
E,,Cibran.Santamarina.Rios@cern.ch,,,,
E,,marco.santimaria@cern.ch,,,,
E,,emanuelesantovetti@gmail.com,,,,
E,,gediminas.sarpis@cern.ch,,,,
E,,alessio.sarti@lnf.infn.it,,,,
E,,celestina.satriano@cern.ch,,,,
E,,Alessia.Satta@cern.ch,,,,
E,,daniel.saunders@cern.ch,,,,
E,,Daria.Savrina@cern.ch,,,,
E,,stefan.schael@physik.rwth-aachen.de,,,,
E,,margarete.schellenberg@cern.ch,,,,
E,,Manuel.Schiller@cern.ch,,,,
E,,Heinrich.Schindler@cern.ch,,,,
E,,max.schlupp@gmail.com,,,,
E,,michael.schmelling@mpi-hd.mpg.de,,,,
E,,timon.schmelzer@cern.ch,,,,
E,,Burkhard.Schmidt@cern.ch,,,,
E,,olivier.schneider@epfl.ch,,,,
E,,Andreas.Schopper@cern.ch,,,,
E,,henry.fredrick.schreiner@cern.ch,,,,
E,,schubert.konstantin@gmail.com,,,,
E,,maxime.schubiger@cern.ch,,,,
E,,schunem@lal.in2p3.fr,,,,
E,,Rainer.Schwemmer@cern.ch,,,,
E,,barbara.sciascia@cern.ch,,,,
E,,adalberto.sciubba@lnf.infn.it,,,,
E,,puteshestvia@gmail.com,,,,
E,,edo@lpnhe.in2p3.fr,,,,
E,,Antonino.Sergi@cern.ch,,,,
E,,Nicola.Serra@cern.ch,,,,
E,,serrano@cppm.in2p3.fr,,,,
E,,lorenzo.sestini@cern.ch,,,,
E,,paul.seyfert@cern.ch,,,,
E,,Mikhail.Chapkine@cern.ch,,,,
E,,Illya.Shapoval@cern.ch,,,,
E,,Yury.Shcheglov@cern.ch,,,,
E,,Tara.Shears@cern.ch,,,,
E,,Lev.Chekhtman@cern.ch,,,,
E,,Vladimir.Shevchenko@cern.ch,,,,
E,,benedetto.gianluca.siddi@cern.ch,,,,
E,,rafael.silva.coutinho@cern.ch,,,,
E,,jjjguto@gmail.com,,,,
E,,gabriele.simi@cern.ch,,,,
E,,Saverio.Simone@cern.ch,,,,
E,,Marek.Sirendi@cern.ch,,,,
E,,nicola.skidmore@cern.ch,,,,
E,,tskwarni@syr.edu,,,,
E,,eluned.anne.smith@cern.ch,,,,
E,,iwan.smith@cern.ch,,,,
E,,jackson.smith@cern.ch,,,,
E,,mark.smith@cern.ch,,,,
E,,lais.soares.lavra@cern.ch,,,,
E,,michael.david.sokoloff@cern.ch,,,,
E,,paul.soler@glasgow.ac.uk,,,,
E,,lpdzsnrb@gmail.com,,,,
E,,Bernhard.Spaan@tu-dortmund.de,,,,
E,,patrick.spradlin@cern.ch,,,,
E,,srikanth.sridharan@cern.ch,,,,
E,,Federico.Stagni@cern.ch,,,,
E,,marian.stahl@cern.ch,,,,
E,,sascha.stahl@cern.ch,,,,
E,,pavol.stefko@cern.ch,,,,
E,,slavomira.stefkova@cern.ch,,,,
E,,olafs@physik.uzh.ch,,,,
E,,stemmle@physi.uni-heidelberg.de,,,,
E,,oleg.stenyakin@cern.ch,,,,
E,,margarita.stepanova@cern.ch,,,,
E,,holger.stevens@cern.ch,,,,
E,,slstone@syr.edu,,,,
E,,Barbara.Storaci@cern.ch,,,,
E,,simone.stracka@cern.ch,,,,
E,,maria.elena.stramaglia@cern.ch,,,,
E,,mihai.straticiuc@cern.ch,,,,
E,,strauman@physik.uzh.ch,,,,
E,,jiayin.sun@cern.ch,,,,
E,,Liang.Sun@cern.ch,,,,
E,,william.lawrence.sutcliffe@cern.ch,,,,
E,,Krzysztof.Swientek@agh.edu.pl,,,,
E,,vsyropou@nikhef.nl,,,,
E,,Marek.Szczekowski@cern.ch,,,,
E,,szumlak@agh.edu.pl,,,,
E,,maciej.szymanski@cern.ch,,,,
E,,stephane.tjampens@cern.ch,,,,
E,,Andrey.Tayduganov@cern.ch,,,,
E,,tobias.tekampe@cern.ch,,,,
E,,giulia.tellarini@cern.ch,,,,
E,,Frederic.Teubert@cern.ch,,,,
E,,eric.thomas@cern.ch,,,,
E,,jeroen.van.tilburg@cern.ch,,,,
E,,matthew.james.tilley@cern.ch,,,,
E,,Vincent.Tisserand@clermont.in2p3.fr,,,,
E,,marktobin1976@gmail.com,,,,
E,,Siim.Tolk@cern.ch,,,,
E,,luca.tomassetti@cern.ch,,,,
E,,diego.tonelli@cern.ch,,,,
E,,rafael.tourinho.jadallah.aoude@cern.ch,,,,
E,,tournefi@lapp.in2p3.fr,,,,
E,,murdo.thomas.traill@cern.ch,,,,
E,,minh-tam.tran@epfl.ch,,,,
E,,marco.tresch@bluewin.ch,,,,
E,,ana.trisovic@cern.ch,,,,
E,,atsareg@in2p3.fr,,,,
E,,ptsopelas@gmail.com,,,,
E,,alison.tully@cern.ch,,,,
E,,h71@nikhef.nl,,,,
E,,Artur.Ukleja@cern.ch,,,,
E,,andrii.usachov@cern.ch,,,,
E,,andrey.ustyuzhanin@cern.ch,,,,
E,,uwer@physi.uni-heidelberg.de,,,,
E,,claudia.vacca@cern.ch,,,,
E,,alexander.vagner@cern.ch,,,,
E,,vincenzo.vagnoni@cern.ch,,,,
E,,Andrea.Valassi@cern.ch,,,,
E,,sebastien.valat@cern.ch,,,,
E,,giovanni.valenti@cern.ch,,,,
E,,ricardo.vazquez.gomez@cern.ch,,,,
E,,Pablo.Vazquez@cern.ch,,,,
E,,vecchi@fe.infn.it,,,,
E,,maarten.vanveghel@cern.ch,,,,
E,,johannes.jarig.velthuis@cern.ch,,,,
E,,veltri@fis.uniurb.it,,,,
E,,giovanni.veneziano@cern.ch,,,,
E,,aravindhan.venkateswaran@cern.ch,,,,
E,,Tobias.Verlage@cern.ch,,,,
E,,maxime.vernet@cern.ch,,,,
E,,mika.vesterinen@cern.ch,,,,
E,,joao.barbosa@cern.ch,,,,
E,,viaud@lal.in2p3.fr,,,,
E,,devieira@ucas.ac.cn,,,,
E,,maria.vieites.diaz@cern.ch,,,,
E,,harald.viemann@cern.ch,,,,
E,,Xavier.Vilasis.Cardona@cern.ch,,,,
E,,marcela.vitti@cern.ch,,,,
E,,vladimir.volkov@cern.ch,,,,
E,,avollhar@physik.uzh.ch,,,,
E,,balazs.voneki@cern.ch,,,,
E,,alexey.vorobyev@cern.ch,,,,
E,,V.S.Vorobev@inp.nsk.su,,,,
E,,voss@rubin.et.physik.uni-rostock.de,,,,
E,,j.devries@cern.ch,,,,
E,,carlos.vazquez@cern.ch,,,,
E,,roland.waldi@uni-rostock.de,,,,
E,,C.L.M.Wallace@warwick.ac.uk,,,,
E,,ronan.wallace@ucdconnect.ie,,,,
E,,john.walsh@cern.ch,,,,
E,,jwang05@syr.edu,,,,
E,,drw1@hep.phy.cam.ac.uk,,,,
E,,heather.mckenzie.wark@cern.ch,,,,
E,,Nigel.Watson@cern.ch,,,,
E,,d.websdale@imperial.ac.uk,,,,
E,,andreas.weiden@cern.ch,,,,
E,,mark.peter.whitehead@cern.ch,,,,
E,,jean.wicht@cern.ch,,,,
E,,Guy.Wilkinson@cern.ch,,,,
E,,miwilkin@syr.edu,,,,
E,,mark.williams@cern.ch,,,,
E,,matthew.peter.williams@gmail.com,,,,
E,,mwill@mit.edu,,,,
E,,timothy.williams@cern.ch,,,,
E,,Fergus.Wilson@stfc.ac.uk,,,,
E,,jack.wimberley@cern.ch,,,,
E,,michael.winn@cern.ch,,,,
E,,julian.wishahi@cern.ch,,,,
E,,wojciech.wislicki@ncbj.gov.pl,,,,
E,,Mariusz.Witek@cern.ch,,,,
E,,guy.wormser@cern.ch,,,,
E,,wotton@hep.phy.cam.ac.uk,,,,
E,,kenneth.gibb.wraight@cern.ch,,,,
E,,Ken.Wyllie@cern.ch,,,,
E,,Yuehong.Xie@cern.ch,,,,
E,,zhirui.xu@cern.ch,,,,
E,,zhenwei.yang@cern.ch,,,,
E,,zishuo.yang@cern.ch,,,,
E,,yyao102@syr.edu,,,,
E,,hang.yin@cern.ch,,,,
E,,jiesheng.yu@cern.ch,,,,
E,,xuhao.yuan@cern.ch,,,,
E,,Oleg.Iouchtchenko@cern.ch,,,,
E,,kristian.alexander.zarebski@cern.ch,,,,
E,,Mikhail.Zavertyaev@cern.ch,,,,
E,,liming.zhang@cern.ch,,,,
E,,yanxi.zhang@cern.ch,,,,
E,,zhelezov@physi.uni-heidelberg.de,,,,
E,,yangheng.zheng@cern.ch,,,,
E,,xianglei.zhu@cern.ch,,,,
E,,vzhukov@physik.rwth-aachen.de,,,,
E,,jennifer.brigitta.zonneveld@cern.ch,,,,
E,,stefano.zucchelli@cern.ch,,,,

